Learning-Augmented Query Policies

We study how to utilize (possibly machine-learned) predictions in a model for computing under uncertainty in which an algorithm can query unknown data. The goal is to minimize the number of queries needed to solve the problem. We consider fundamental problems such as finding the minima of intersecting sets of elements or sorting them (these problems can also be phrased as (hyper)graph orientation problems), as well as the minimum spanning tree problem. We discuss different measures for the prediction accuracy and design algorithms with performance guarantees that improve with the accuracy of predictions and that are robust with respect to very poor prediction quality. These measures are intuitive and might be of general interest for inputs involving uncertainty intervals. We show that our predictions are PAC learnable. We also provide new structural insights for the minimum spanning tree problem that might be useful in the context of explorable uncertainty regardless of predictions. Our results prove that untrusted predictions can circumvent known lower bounds in the model of explorable uncertainty. We complement our results by experiments that empirically confirm the performance of our algorithms.

==> exp_results/min_error_sum.csv <==
Error_bin,BlindlyFollowPredictionsAlgorithm_cr,ParameterizedAlgorithm_002_cr,ParameterizedAlgorithm_003_cr,ParameterizedAlgorithm_004_cr,ParameterizedAlgorithm_006_cr,ParameterizedAlgorithm_008_cr,ParameterizedAlgorithm_012_cr,ParameterizedAlgorithm_018_cr,ParameterizedAlgorithm_026_cr,ParameterizedAlgorithm_039_cr,ParameterizedAlgorithm_058_cr,ParameterizedAlgorithm_087_cr,ParameterizedAlgorithm_130_cr,ParameterizedAlgorithm_195_cr,ParameterizedAlgorithm_292_cr,PredictionOptimalAlgorithm_002_cr,PredictionOptimalAlgorithm_003_cr,PredictionOptimalAlgorithm_004_cr,PredictionOptimalAlgorithm_006_cr,PredictionOptimalAlgorithm_008_cr,PredictionOptimalAlgorithm_012_cr,PredictionOptimalAlgorithm_018_cr,PredictionOptimalAlgorithm_026_cr,PredictionOptimalAlgorithm_039_cr,PredictionOptimalAlgorithm_058_cr,PredictionOptimalAlgorithm_087_cr,PredictionOptimalAlgorithm_130_cr,PredictionOptimalAlgorithm_195_cr,PredictionOptimalAlgorithm_292_cr,VertexCoverAlgorithm_cr,WitnessSetAlgorithm_cr,BlindlyFollowPredictionsAlgorithm_cr,ParameterizedAlgorithm_002_cr,ParameterizedAlgorithm_003_cr,ParameterizedAlgorithm_004_cr,ParameterizedAlgorithm_006_cr,ParameterizedAlgorithm_008_cr,ParameterizedAlgorithm_012_cr,ParameterizedAlgorithm_018_cr,ParameterizedAlgorithm_026_cr,ParameterizedAlgorithm_039_cr,ParameterizedAlgorithm_058_cr,ParameterizedAlgorithm_087_cr,ParameterizedAlgorithm_130_cr,ParameterizedAlgorithm_195_cr,ParameterizedAlgorithm_292_cr,PredictionOptimalAlgorithm_002_cr,PredictionOptimalAlgorithm_003_cr,PredictionOptimalAlgorithm_004_cr,PredictionOptimalAlgorithm_006_cr,PredictionOptimalAlgorithm_008_cr,PredictionOptimalAlgorithm_012_cr,PredictionOptimalAlgorithm_018_cr,PredictionOptimalAlgorithm_026_cr,PredictionOptimalAlgorithm_039_cr,PredictionOptimalAlgorithm_058_cr,PredictionOptimalAlgorithm_087_cr,PredictionOptimalAlgorithm_130_cr,PredictionOptimalAlgorithm_195_cr,PredictionOptimalAlgorithm_292_cr,VertexCoverAlgorithm_cr,WitnessSetAlgorithm_cr,
0,1.0,1.3141274053199468,1.1846133914783075,1.1264501548415802,1.0748294742164488,1.0515616740929645,1.0298068393044524,1.016129923073129,1.0083407299161182,1.002824696689049,1.0003190359083922,1.0,1.0,1.0,1.0,1.0573618382990975,1.050535651234479,1.0446115845485928,1.0356140436221792,1.0292355402672662,1.0210377615064965,1.0141855049127417,1.0095828566831329,1.0068420897741488,1.0060379696308608,1.0060296912920819,1.0060296912920819,1.0060296912920819,1.0060296912920819,1.1673568234652782,1.7291595769691133,1.0,1.3141274053199468,1.1846133914783075,1.1264501548415802,1.0748294742164488,1.0515616740929645,1.0298068393044524,1.016129923073129,1.0083407299161182,1.002824696689049,1.0003190359083922,1.0,1.0,1.0,1.0,1.0573618382990975,1.050535651234479,1.0446115845485928,1.0356140436221792,1.0292355402672662,1.0210377615064965,1.0141855049127417,1.0095828566831329,1.0068420897741488,1.0060379696308608,1.0060296912920819,1.0060296912920819,1.0060296912920819,1.0060296912920819,1.1673568234652782,1.7291595769691133,
0.2,1.0359687590717166,1.3699395851041862,1.2381575722268725,1.1781517278510323,1.1241343261062136,1.0997180354269884,1.0767421685440768,1.0623443636771959,1.0536892744238777,1.047777203421883,1.045097318714046,1.0447252437793868,1.0447252437793868,1.0447252437793868,1.0447252437793868,1.0923208262721358,1.086083818337439,1.0809366588471643,1.0726321993145895,1.0668173044487892,1.058931710703494,1.0524701150313267,1.0483279829804049,1.045450341718257,1.0448132508849093,1.0448448342782086,1.0448040569522106,1.0448569632577185,1.0446406124106875,1.196942151783746,1.648929031175277,1.0359687590717166,1.3699395851041862,1.2381575722268725,1.1781517278510323,1.1241343261062136,1.0997180354269884,1.0767421685440768,1.0623443636771959,1.0536892744238777,1.047777203421883,1.045097318714046,1.0447252437793868,1.0447252437793868,1.0447252437793868,1.0447252437793868,1.0923208262721358,1.086083818337439,1.0809366588471643,1.0726321993145895,1.0668173044487892,1.058931710703494,1.0524701150313267,1.0483279829804049,1.045450341718257,1.0448132508849093,1.0448448342782086,1.0448040569522106,1.0448569632577185,1.0446406124106875,1.196942151783746,1.648929031175277,
0.4,1.0880776812773378,1.3623851185149556,1.2681732965322705,1.2209851329732915,1.1767446182139005,1.1565026861204117,1.1375054389774861,1.1254486435450681,1.118241106607869,1.113802636730641,1.1121534658178842,1.1120097104971502,1.1120097104971502,1.1120097104971502,1.1120097104971502,1.1322103199540001,1.1274737354204227,1.1236089457517255,1.117292178671271,1.112769135619721,1.1064758024560877,1.1017856962516197,1.0990083054080773,1.0968811287191826,1.0970424084095252,1.096813196117534,1.0969853303726547,1.0968840567837637,1.0969532960571917,1.1966206444274974,1.6423414806109602,1.0880776812773378,1.3623851185149556,1.2681732965322705,1.2209851329732915,1.1767446182139005,1.1565026861204117,1.1375054389774861,1.1254486435450681,1.118241106607869,1.113802636730641,1.1121534658178842,1.1120097104971502,1.1120097104971502,1.1120097104971502,1.1120097104971502,1.1322103199540001,1.1274737354204227,1.1236089457517255,1.117292178671271,1.112769135619721,1.1064758024560877,1.1017856962516197,1.0990083054080773,1.0968811287191826,1.0970424084095252,1.096813196117534,1.0969853303726547,1.0968840567837637,1.0969532960571917,1.1966206444274974,1.6423414806109602,
0.6,1.1416255121959316,1.3677554123952265,1.3089918772028406,1.273086514840453,1.2374014125442132,1.220369211271196,1.204401346923185,1.1940564150231796,1.1881789274077679,1.1848000025254586,1.183422502369941,1.1832091614330018,1.183210547267921,1.183210547267921,1.183210547267921,1.1738210073441593,1.1710008330542392,1.1682385376308744,1.1637753718290722,1.1608202558178728,1.1565303404869016,1.1534692725991533,1.1513110781034779,1.1502383809915229,1.1502183157066845,1.1499566156406635,1.1498772903446557,1.149994279331961,1.1500381711113918,1.1966372634134088,1.6425737445810786,1.1416255121959316,1.3677554123952265,1.3089918772028406,1.273086514840453,1.2374014125442132,1.220369211271196,1.204401346923185,1.1940564150231796,1.1881789274077679,1.1848000025254586,1.183422502369941,1.1832091614330018,1.183210547267921,1.183210547267921,1.183210547267921,1.1738210073441593,1.1710008330542392,1.1682385376308744,1.1637753718290722,1.1608202558178728,1.1565303404869016,1.1534692725991533,1.1513110781034779,1.1502383809915229,1.1502183157066845,1.1499566156406635,1.1498772903446557,1.149994279331961,1.1500381711113918,1.1966372634134088,1.6425737445810786,
0.8,1.1920523417436746,1.391302996766627,1.363698518607543,1.3401233210150263,1.3114687857327771,1.296697625938432,1.2823627418537458,1.2732139017577853,1.2684591003438908,1.2653209586323748,1.2636293233542735,1.2631101291705453,1.2631014022562221,1.2631014022562221,1.2631014022562221,1.2132888782381046,1.2123548964639632,1.2108613626816855,1.209095470977639,1.2071969088425594,1.2053262248561667,1.2031661866258443,1.2020273135465191,1.200655301103705,1.200705931578415,1.2007132602600323,1.2003673398803807,1.2006410681920754,1.2005987160698466,1.1958882472693753,1.6399700752123483,1.1920523417436746,1.391302996766627,1.363698518607543,1.3401233210150263,1.3114687857327771,1.296697625938432,1.2823627418537458,1.2732139017577853,1.2684591003438908,1.2653209586323748,1.2636293233542735,1.2631101291705453,1.2631014022562221,1.2631014022562221,1.2631014022562221,1.2132888782381046,1.2123548964639632,1.2108613626816855,1.209095470977639,1.2071969088425594,1.2053262248561667,1.2031661866258443,1.2020273135465191,1.200655301103705,1.200705931578415,1.2007132602600323,1.2003673398803807,1.2006410681920754,1.2005987160698466,1.1958882472693753,1.6399700752123483,
1.0,1.2498208422227175,1.4449068422144753,1.4448408964794033,1.4341296381773216,1.4139768287946448,1.4016111207418158,1.3884302077982895,1.3798975127030444,1.3751136428432449,1.3718551219248103,1.369741554545672,1.3689853002775472,1.3689766822429899,1.3689766822429899,1.3689766822429899,1.261409080365058,1.2626145158785265,1.2634621433537567,1.2638044665368906,1.2631555504688583,1.2623797494395053,1.261781730081132,1.2611547502242924,1.2600421331802212,1.2600529688898758,1.2599271446694,1.2599024575342104,1.2599697617463375,1.2601432889760136,1.1981373445449268,1.6491820404119497,1.2498208422227175,1.4449068422144753,1.4448408964794033,1.4341296381773216,1.4139768287946448,1.4016111207418158,1.3884302077982895,1.3798975127030444,1.3751136428432449,1.3718551219248103,1.369741554545672,1.3689853002775472,1.3689766822429899,1.3689766822429899,1.3689766822429899,1.261409080365058,1.2626145158785265,1.2634621433537567,1.2638044665368906,1.2631555504688583,1.2623797494395053,1.261781730081132,1.2611547502242924,1.2600421331802212,1.2600529688898758,1.2599271446694,1.2599024575342104,1.2599697617463375,1.2601432889760136,1.1981373445449268,1.6491820404119497,
1.2,1.3307798009335676,1.548956203075001,1.5765324285648632,1.580729021254051,1.5716777266942323,1.5619341488764897,1.5504235641984796,1.5421285058167948,1.536804511105551,1.533250328639885,1.530913556845611,1.5297352989466624,1.5298571471698796,1.529857658229987,1.529857658229987,1.3320782424563922,1.3367763500593783,1.3395469513312697,1.342333285454693,1.343288789245346,1.344724968092427,1.3452493411319628,1.3453010897359738,1.3446603369036039,1.344537356477947,1.3445862212457902,1.343808198575931,1.344707899330979,1.3445994728101474,1.2126481639914397,1.7053144734327623,1.3307798009335676,1.548956203075001,1.5765324285648632,1.580729021254051,1.5716777266942323,1.5619341488764897,1.5504235641984796,1.5421285058167948,1.536804511105551,1.533250328639885,1.530913556845611,1.5297352989466624,1.5298571471698796,1.529857658229987,1.529857658229987,1.3320782424563922,1.3367763500593783,1.3395469513312697,1.342333285454693,1.343288789245346,1.344724968092427,1.3452493411319628,1.3453010897359738,1.3446603369036039,1.344537356477947,1.3445862212457902,1.343808198575931,1.344707899330979,1.3445994728101474,1.2126481639914397,1.7053144734327623,
1.4,1.3885226218795583,1.6337922288292306,1.6825924318505001,1.7012448410731573,1.7060283039445592,1.7011253622086309,1.6925624811664508,1.6852541578683615,1.680896672821288,1.6777657780728097,1.675080187694053,1.6741591144313162,1.6744305571709723,1.674445983932716,1.674445983932716,1.3816984692653764,1.3888767347557516,1.3938162769951008,1.3995380682489367,1.4031624999158414,1.4055044152287866,1.407069294079208,1.4092021497424154,1.4094367575807598,1.4090540812802936,1.4091387920413165,1.4088651022484415,1.4095592556855807,1.4091391175824364,1.2152453292164946,1.751725196407787,1.3885226218795583,1.6337922288292306,1.6825924318505001,1.7012448410731573,1.7060283039445592,1.7011253622086309,1.6925624811664508,1.6852541578683615,1.680896672821288,1.6777657780728097,1.675080187694053,1.6741591144313162,1.6744305571709723,1.674445983932716,1.674445983932716,1.3816984692653764,1.3888767347557516,1.3938162769951008,1.3995380682489367,1.4031624999158414,1.4055044152287866,1.407069294079208,1.4092021497424154,1.4094367575807598,1.4090540812802936,1.4091387920413165,1.4088651022484415,1.4095592556855807,1.4091391175824364,1.2152453292164946,1.751725196407787,
1.6,1.4269971269089095,1.7111203355936035,1.7765119092982031,1.8096546241398102,1.8296693411583873,1.8310020952430155,1.8272632060705525,1.8212862437775321,1.8177244988872236,1.815210515422191,1.8127965023028128,1.8119990460189,1.8126827529295224,1.812704887831304,1.812704887831304,1.4144921888818862,1.4250793871902003,1.4328706108072289,1.4413607158891009,1.4470934336074566,1.4536934482989143,1.458061569574595,1.4605821909497216,1.4627090756935688,1.4626430768502587,1.462044924603494,1.4628314543763514,1.462578939590612,1.4612148605221325,1.2124665643623673,1.802207484000959,1.4269971269089095,1.7111203355936035,1.7765119092982031,1.8096546241398102,1.8296693411583873,1.8310020952430155,1.8272632060705525,1.8212862437775321,1.8177244988872236,1.815210515422191,1.8127965023028128,1.8119990460189,1.8126827529295224,1.812704887831304,1.812704887831304,1.4144921888818862,1.4250793871902003,1.4328706108072289,1.4413607158891009,1.4470934336074566,1.4536934482989143,1.458061569574595,1.4605821909497216,1.4627090756935688,1.4626430768502587,1.462044924603494,1.4628314543763514,1.462578939590612,1.4612148605221325,1.2124665643623673,1.802207484000959,
1.8,1.4479915392311957,1.7734585779981207,1.8532575357416226,1.9014333987841796,1.9403181439613135,1.9513454903992222,1.9551395295119551,1.9529450727028943,1.9512328676208504,1.9493747070406664,1.9474492606210445,1.9472363043419174,1.9484454961891657,1.9485125684434943,1.9485125684434943,1.4346405166797278,1.4492580880284462,1.4593860628359734,1.473346759263456,1.4811490660639661,1.491614500397403,1.4992347296706225,1.504075561229393,1.507050221714415,1.508103378449917,1.507921501342123,1.508083390158647,1.5086472500008596,1.507494738465178,1.2056508731896287,1.8374125020227943,1.4479915392311957,1.7734585779981207,1.8532575357416226,1.9014333987841796,1.9403181439613135,1.9513454903992222,1.9551395295119551,1.9529450727028943,1.9512328676208504,1.9493747070406664,1.9474492606210445,1.9472363043419174,1.9484454961891657,1.9485125684434943,1.9485125684434943,1.4346405166797278,1.4492580880284462,1.4593860628359734,1.473346759263456,1.4811490660639661,1.491614500397403,1.4992347296706225,1.504075561229393,1.507050221714415,1.508103378449917,1.507921501342123,1.508083390158647,1.5086472500008596,1.507494738465178,1.2056508731896287,1.8374125020227943,
2.0,1.479652632133751,1.8263885918658316,1.9287235147071613,1.9926558259278573,2.0540237006430613,2.0768730890604363,2.0915753419996874,2.0953533703769542,2.0962781291427874,2.0966568339527636,2.09578644499222,2.096248558998358,2.0976065793988923,2.098060768116223,2.098060768116223,1.4593494871921842,1.4792065135685013,1.4920827464739839,1.5124681016524908,1.5241203809152963,1.5387147661072174,1.5490987751623875,1.5560261080843882,1.5634595950452748,1.5654658520454219,1.566518141575447,1.5650607766939144,1.5650602339741568,1.5658649285555803,1.1996886212310556,1.8661024693164456,1.479652632133751,1.8263885918658316,1.9287235147071613,1.9926558259278573,2.0540237006430613,2.0768730890604363,2.0915753419996874,2.0953533703769542,2.0962781291427874,2.0966568339527636,2.09578644499222,2.096248558998358,2.0976065793988923,2.098060768116223,2.098060768116223,1.4593494871921842,1.4792065135685013,1.4920827464739839,1.5124681016524908,1.5241203809152963,1.5387147661072174,1.5490987751623875,1.5560261080843882,1.5634595950452748,1.5654658520454219,1.566518141575447,1.5650607766939144,1.5650602339741568,1.5658649285555803,1.1996886212310556,1.8661024693164456,
2.2,1.5071224614986087,1.8652354884482782,2.0002797053770816,2.0783486870563785,2.165011014343643,2.201860148231243,2.226155257342794,2.2398509132673152,2.2414838371762493,2.244767060632585,2.2447280244670607,2.2453873582739057,2.2494571724156915,2.2496076953771498,2.2496076953771498,1.4785866273704804,1.50700202389382,1.5243113991162756,1.5513004305409972,1.5675022327904715,1.5870033494466989,1.6016229442860737,1.610310544558134,1.6184637485203104,1.6241766893461518,1.624232870961403,1.6251166690836134,1.6239050425632964,1.6236480951073324,1.1882828808496861,1.8880172408278422,1.5071224614986087,1.8652354884482782,2.0002797053770816,2.0783486870563785,2.165011014343643,2.201860148231243,2.226155257342794,2.2398509132673152,2.2414838371762493,2.244767060632585,2.2447280244670607,2.2453873582739057,2.2494571724156915,2.2496076953771498,2.2496076953771498,1.4785866273704804,1.50700202389382,1.5243113991162756,1.5513004305409972,1.5675022327904715,1.5870033494466989,1.6016229442860737,1.610310544558134,1.6184637485203104,1.6241766893461518,1.624232870961403,1.6251166690836134,1.6239050425632964,1.6236480951073324,1.1882828808496861,1.8880172408278422,
2.4,1.5401266637875672,1.9066212957819368,2.0708563261291113,2.1692082902758485,2.2740492691552183,2.3181273363336823,2.358003008092673,2.373752071409776,2.3788283516054993,2.3861700393131993,2.3843563751623607,2.3854074435427584,2.390890449966277,2.3912868809485084,2.3912868809485084,1.5013708167014543,1.5360598377368517,1.5578987066026306,1.5898341901727977,1.6119647639006776,1.6368702909399853,1.6579196219789003,1.669987089363702,1.6786744289468063,1.6843556445151118,1.6843890312604688,1.6852111705958244,1.6861167140390978,1.6851775622912941,1.1693946640003015,1.9215787430553484,1.5401266637875672,1.9066212957819368,2.0708563261291113,2.1692082902758485,2.2740492691552183,2.3181273363336823,2.358003008092673,2.373752071409776,2.3788283516054993,2.3861700393131993,2.3843563751623607,2.3854074435427584,2.390890449966277,2.3912868809485084,2.3912868809485084,1.5013708167014543,1.5360598377368517,1.5578987066026306,1.5898341901727977,1.6119647639006776,1.6368702909399853,1.6579196219789003,1.669987089363702,1.6786744289468063,1.6843556445151118,1.6843890312604688,1.6852111705958244,1.6861167140390978,1.6851775622912941,1.1693946640003015,1.9215787430553484,
2.6,1.476769406874121,1.938270490179819,2.1247290924509152,2.2296794767409773,2.3798970294019224,2.4335969745106314,2.4960856570061916,2.5272774849627626,2.537286245236922,2.54477593783033,2.5479693093556497,2.5501882677307153,2.5577690717287695,2.5583470884078934,2.5583470884078934,1.4590953601406356,1.506274366149255,1.541137935303914,1.5794229402872435,1.6056779269062467,1.6340093086423468,1.6636007605894552,1.669024339031424,1.6849557238896076,1.6931929782926367,1.6845736846232298,1.6869141217158632,1.6844159062177408,1.6946334838514203,1.1302622051739282,1.9462452251367999,1.476769406874121,1.938270490179819,2.1247290924509152,2.2296794767409773,2.3798970294019224,2.4335969745106314,2.4960856570061916,2.5272774849627626,2.537286245236922,2.54477593783033,2.5479693093556497,2.5501882677307153,2.5577690717287695,2.5583470884078934,2.5583470884078934,1.4590953601406356,1.506274366149255,1.541137935303914,1.5794229402872435,1.6056779269062467,1.6340093086423468,1.6636007605894552,1.669024339031424,1.6849557238896076,1.6931929782926367,1.6845736846232298,1.6869141217158632,1.6844159062177408,1.6946334838514203,1.1302622051739282,1.9462452251367999,
2.8,1.4687302604359216,1.963589001532785,2.1839765200787893,2.3064103467893395,2.482493348376908,2.569512342344517,2.627092375896959,2.674725816393479,2.7029228068742244,2.7141504387013544,2.7028621085580267,2.715678854582944,2.7280964883975645,2.7280964883975645,2.7280964883975645,1.4379484187158165,1.5034942201325265,1.5487487022207442,1.607726619738425,1.631196032773329,1.6710212795587671,1.6994459865691278,1.7011392415705564,1.7344472622252094,1.7379356857399886,1.7517287824555636,1.7406111682484184,1.7541660280966813,1.7198582479557163,1.121860840476761,1.966850778463952,1.4687302604359216,1.963589001532785,2.1839765200787893,2.3064103467893395,2.482493348376908,2.569512342344517,2.627092375896959,2.674725816393479,2.7029228068742244,2.7141504387013544,2.7028621085580267,2.715678854582944,2.7280964883975645,2.7280964883975645,2.7280964883975645,1.4379484187158165,1.5034942201325265,1.5487487022207442,1.607726619738425,1.631196032773329,1.6710212795587671,1.6994459865691278,1.7011392415705564,1.7344472622252094,1.7379356857399886,1.7517287824555636,1.7406111682484184,1.7541660280966813,1.7198582479557163,1.121860840476761,1.966850778463952,
3.0,2.004616724738676,1.9552264808362367,2.366724738675958,2.6524390243902443,2.7920731707317072,2.849564459930314,2.93911149825784,2.9635017421602794,2.972038327526133,2.9842334494773524,2.9842334494773524,2.973257839721255,2.9842334494773524,2.9842334494773524,2.9842334494773524,1.7398083623693377,1.8215156794425087,1.867334494773519,1.9505226480836235,2.0251742160278745,2.1042682926829266,2.168118466898955,2.1852787456445997,2.1748257839721257,2.2199477351916377,2.161324041811847,2.188327526132404,2.1575783972125437,2.2151567944250874,1.3182926829268293,1.9707317073170727,2.004616724738676,1.9552264808362367,2.366724738675958,2.6524390243902443,2.7920731707317072,2.849564459930314,2.93911149825784,2.9635017421602794,2.972038327526133,2.9842334494773524,2.9842334494773524,2.973257839721255,2.9842334494773524,2.9842334494773524,2.9842334494773524,1.7398083623693377,1.8215156794425087,1.867334494773519,1.9505226480836235,2.0251742160278745,2.1042682926829266,2.168118466898955,2.1852787456445997,2.1748257839721257,2.2199477351916377,2.161324041811847,2.188327526132404,2.1575783972125437,2.2151567944250874,1.3182926829268293,1.9707317073170727,


==> exp_results/mst_error_sum.csv <==
Error_bin,CycleAlgorithm_cr,MSTAlgorithmRecoveryA_cr,MSTAlgorithmRecoveryB_002_cr,MSTAlgorithmRecoveryB_003_cr,MSTAlgorithmRecoveryB_004_cr,MSTAlgorithmRecoveryB_006_cr,MSTAlgorithmRecoveryB_008_cr,MSTAlgorithmRecoveryB_012_cr,MSTAlgorithmRecoveryB_018_cr,MSTAlgorithmRecoveryB_026_cr,MSTAlgorithmRecoveryB_039_cr,MSTAlgorithmRecoveryB_058_cr,MSTAlgorithmRecoveryB_087_cr,MSTAlgorithmRecoveryB_130_cr,MSTAlgorithmRecoveryB_195_cr,MSTPredCycleAlgRecoverAlgorithm_cr,CycleAlgorithm_cr,MSTAlgorithmRecoveryA_cr,MSTAlgorithmRecoveryB_002_cr,MSTAlgorithmRecoveryB_003_cr,MSTAlgorithmRecoveryB_004_cr,MSTAlgorithmRecoveryB_006_cr,MSTAlgorithmRecoveryB_008_cr,MSTAlgorithmRecoveryB_012_cr,MSTAlgorithmRecoveryB_018_cr,MSTAlgorithmRecoveryB_026_cr,MSTAlgorithmRecoveryB_039_cr,MSTAlgorithmRecoveryB_058_cr,MSTAlgorithmRecoveryB_087_cr,MSTAlgorithmRecoveryB_130_cr,MSTAlgorithmRecoveryB_195_cr,MSTPredCycleAlgRecoverAlgorithm_cr,
0,1.248976230359104,1.0330263509007596,1.0330263509007596,1.0135866048969262,1.0078403163536178,1.0039131661688736,1.0022541734248955,1.001414263632712,1.0007359069808373,1.000858978195749,1.000750537506825,1.0007957398033274,1.0007255058572948,1.0006892390977853,1.0007397687509507,1.0330263509007596,1.248976230359104,1.0330263509007596,1.0330263509007596,1.0135866048969262,1.0078403163536178,1.0039131661688736,1.0022541734248955,1.001414263632712,1.0007359069808373,1.000858978195749,1.000750537506825,1.0007957398033274,1.0007255058572948,1.0006892390977853,1.0007397687509507,1.0330263509007596,
0.1,1.0932372914391966,1.0277552422131293,1.0277552422131293,1.0224381158466143,1.0197434779255656,1.0172002698014098,1.0150236342206456,1.0137060993233886,1.0123323086459584,1.012003523257411,1.0117711356489012,1.011840651546643,1.0117595833957527,1.0120359541411907,1.0118603739072296,1.0277552422131293,1.0932372914391966,1.0277552422131293,1.0277552422131293,1.0224381158466143,1.0197434779255656,1.0172002698014098,1.0150236342206456,1.0137060993233886,1.0123323086459584,1.012003523257411,1.0117711356489012,1.011840651546643,1.0117595833957527,1.0120359541411907,1.0118603739072296,1.0277552422131293,
0.2,1.2377076461831793,1.0881782561335693,1.0881782561335693,1.06707394514627,1.0564154394608583,1.0471372804198347,1.0434100097445662,1.0393597718070233,1.036911631427724,1.036310226828568,1.0357216283146606,1.0360229514942616,1.034583138346245,1.0347672506228365,1.0350191068732466,1.0881782561335693,1.2377076461831793,1.0881782561335693,1.0881782561335693,1.06707394514627,1.0564154394608583,1.0471372804198347,1.0434100097445662,1.0393597718070233,1.036911631427724,1.036310226828568,1.0357216283146606,1.0360229514942616,1.034583138346245,1.0347672506228365,1.0350191068732466,1.0881782561335693,
0.3,1.3129379181402192,1.1264168185706707,1.1264168185706707,1.0965410590589322,1.0820344650592613,1.0692032209891025,1.0643683908695774,1.0585437514431983,1.0561629998058046,1.0543947955381756,1.0549120443022144,1.0551173813912127,1.0547706450368446,1.0540141120831068,1.0538117450737712,1.1264168185706707,1.3129379181402192,1.1264168185706707,1.1264168185706707,1.0965410590589322,1.0820344650592613,1.0692032209891025,1.0643683908695774,1.0585437514431983,1.0561629998058046,1.0543947955381756,1.0549120443022144,1.0551173813912127,1.0547706450368446,1.0540141120831068,1.0538117450737712,1.1264168185706707,
0.4,1.3697170523600848,1.163022694076719,1.163022694076719,1.1234426793437908,1.1047687437259783,1.0906607953298884,1.0855504240415241,1.079488855882778,1.0760689986053467,1.0736371313227093,1.0746848610414508,1.0745041218588436,1.0735261409217676,1.073323420158036,1.073724462797126,1.163022694076719,1.3697170523600848,1.163022694076719,1.163022694076719,1.1234426793437908,1.1047687437259783,1.0906607953298884,1.0855504240415241,1.079488855882778,1.0760689986053467,1.0736371313227093,1.0746848610414508,1.0745041218588436,1.0735261409217676,1.073323420158036,1.073724462797126,1.163022694076719,
0.5,1.4251272514794016,1.1957609390001853,1.1957609390001853,1.147667586086951,1.1289846404283657,1.1115319503235717,1.1053506666284423,1.0970682587572245,1.0940831844656738,1.0933531786037132,1.0915757929056193,1.0941556820262448,1.0932836580229708,1.0933969295859538,1.0937025306911377,1.1957609390001853,1.4251272514794016,1.1957609390001853,1.1957609390001853,1.147667586086951,1.1289846404283657,1.1115319503235717,1.1053506666284423,1.0970682587572245,1.0940831844656738,1.0933531786037132,1.0915757929056193,1.0941556820262448,1.0932836580229708,1.0933969295859538,1.0937025306911377,1.1957609390001853,
0.6,1.47686874770198,1.2262484706299002,1.2262484706299002,1.1711713402117565,1.1533796095578526,1.1352313800937046,1.1272184647048857,1.1208650911756002,1.1156975960753968,1.115342861388635,1.1163583498208085,1.1155900351282126,1.1156102052968628,1.1161754859783282,1.115045731740186,1.2262484706299002,1.47686874770198,1.2262484706299002,1.2262484706299002,1.1711713402117565,1.1533796095578526,1.1352313800937046,1.1272184647048857,1.1208650911756002,1.1156975960753968,1.115342861388635,1.1163583498208085,1.1155900351282126,1.1156102052968628,1.1161754859783282,1.115045731740186,1.2262484706299002,
0.7,1.523388141143267,1.26128006493064,1.26128006493064,1.2004819159977036,1.1764704464475044,1.1590302600603146,1.1481225951948797,1.1408975955357818,1.1390752015233725,1.137208135014447,1.1399536466689189,1.1397694944344332,1.1375779823930914,1.1374080474432087,1.138806644093731,1.26128006493064,1.523388141143267,1.26128006493064,1.26128006493064,1.2004819159977036,1.1764704464475044,1.1590302600603146,1.1481225951948797,1.1408975955357818,1.1390752015233725,1.137208135014447,1.1399536466689189,1.1397694944344332,1.1375779823930914,1.1374080474432087,1.138806644093731,1.26128006493064,
0.8,1.556687712449473,1.2647436097954983,1.2647436097954983,1.2136871428404967,1.1867211229330656,1.163627799203623,1.1670104710060192,1.1568495160062326,1.1477877630905187,1.155192783565677,1.1535732654323707,1.1521491693691064,1.1464047286701433,1.1482488372031479,1.1490180174399307,1.2647436097954983,1.556687712449473,1.2647436097954983,1.2647436097954983,1.2136871428404967,1.1867211229330656,1.163627799203623,1.1670104710060192,1.1568495160062326,1.1477877630905187,1.155192783565677,1.1535732654323707,1.1521491693691064,1.1464047286701433,1.1482488372031479,1.1490180174399307,1.2647436097954983,
0.9,1.5556069183397188,1.3089824937249002,1.3089824937249002,1.244658546698094,1.2207640933382367,1.1981313296784015,1.1887077654531957,1.1824604286586633,1.1894015324704923,1.1830043199185893,1.1866368587836857,1.1921774903627291,1.180493267572775,1.1912106273017629,1.19379581208815,1.3089824937249002,1.5556069183397188,1.3089824937249002,1.3089824937249002,1.244658546698094,1.2207640933382367,1.1981313296784015,1.1887077654531957,1.1824604286586633,1.1894015324704923,1.1830043199185893,1.1866368587836857,1.1921774903627291,1.180493267572775,1.1912106273017629,1.19379581208815,1.3089824937249002,
1.0,1.6387050238736889,1.406210469362129,1.406210469362129,1.2408351127545443,1.2203886950332452,1.2083389754005869,1.2161710327587103,1.212512658484222,1.1915623607566732,1.219241040686538,1.1899187831652287,1.2058446030010008,1.1960907707353206,1.1989217864810284,1.202362868832063,1.406210469362129,1.6387050238736889,1.406210469362129,1.406210469362129,1.2408351127545443,1.2203886950332452,1.2083389754005869,1.2161710327587103,1.212512658484222,1.1915623607566732,1.219241040686538,1.1899187831652287,1.2058446030010008,1.1960907707353206,1.1989217864810284,1.202362868832063,1.406210469362129,
1.1,2.0,1.6923076923076923,1.6923076923076923,1.4615384615384615,1.5384615384615385,1.3076923076923077,1.5384615384615385,1.3846153846153846,1.4615384615384615,1.3846153846153846,1.3076923076923077,1.3846153846153846,1.3076923076923077,1.2307692307692308,1.4615384615384615,1.6923076923076923,2.0,1.6923076923076923,1.6923076923076923,1.4615384615384615,1.5384615384615385,1.3076923076923077,1.5384615384615385,1.3846153846153846,1.4615384615384615,1.3846153846153846,1.3076923076923077,1.3846153846153846,1.3076923076923077,1.2307692307692308,1.4615384615384615,1.6923076923076923,
1.2,1.7054988662131516,1.4118371707657424,1.4118371707657424,1.361023896738183,1.3305533751962326,1.280841182626897,1.3239577882435025,1.249727455084598,1.2424668585382872,1.2653170242455956,1.2332221350078492,1.2144383394383393,1.256105006105006,1.2017922553636837,1.2710949764521193,1.4118371707657424,1.7054988662131516,1.4118371707657424,1.4118371707657424,1.361023896738183,1.3305533751962326,1.280841182626897,1.3239577882435025,1.249727455084598,1.2424668585382872,1.2653170242455956,1.2332221350078492,1.2144383394383393,1.256105006105006,1.2017922553636837,1.2710949764521193,1.4118371707657424,
1.3,1.638888888888889,1.5,1.5,1.5601851851851851,1.4560185185185184,1.3773148148148149,1.3773148148148149,1.4305555555555556,1.4351851851851851,1.4328703703703702,1.4606481481481481,1.4768518518518519,1.409722222222222,1.3981481481481481,1.4375,1.5,1.638888888888889,1.5,1.5,1.5601851851851851,1.4560185185185184,1.3773148148148149,1.3773148148148149,1.4305555555555556,1.4351851851851851,1.4328703703703702,1.4606481481481481,1.4768518518518519,1.409722222222222,1.3981481481481481,1.4375,1.5,
1.4,1.5555555555555554,1.388888888888889,1.388888888888889,1.4444444444444444,1.3888888888888886,1.4444444444444444,1.5,1.388888888888889,1.2777777777777777,1.4444444444444444,1.5,1.3333333333333333,1.3333333333333333,1.3333333333333333,1.3333333333333333,1.388888888888889,1.5555555555555554,1.388888888888889,1.388888888888889,1.4444444444444444,1.3888888888888886,1.4444444444444444,1.5,1.388888888888889,1.2777777777777777,1.4444444444444444,1.5,1.3333333333333333,1.3333333333333333,1.3333333333333333,1.3333333333333333,1.388888888888889,
1.5,2.0,1.9166666666666667,1.9166666666666667,1.75,1.75,1.8333333333333333,1.6666666666666667,1.5833333333333333,1.75,1.75,1.5,1.75,1.75,1.8333333333333333,1.6666666666666667,1.9166666666666667,2.0,1.9166666666666667,1.9166666666666667,1.75,1.75,1.8333333333333333,1.6666666666666667,1.5833333333333333,1.75,1.75,1.5,1.75,1.75,1.8333333333333333,1.6666666666666667,1.9166666666666667,
1.6,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,
1.7,
1.8,
1.9,

